A spectral-Galerkin turbulent channel flow solver for large-scale simulations

A fully (pseudo-)spectral solver for direct numerical simulations of large-scale turbulent channel flows is described. The solver utilizes the Chebyshev base functions suggested by J. Shen [SIAM J. Sci. Comput., 16, 1, 1995], that lead to stable and robust numerical schemes, even at very large scale. New and fast algorithms for the direct solution of the linear systems are devised, and algorithms and matrices for all required scalar products and transforms are provided. We validate the solver for very high Reynolds numbers. Specifically, the solver is shown to reproduce the first order statistics of Hoyas and Jim\'{e}nez [Phys. Fluids, 18(1), 2006], for a channel flow at $Re_{\tau}=2000$. The solver is available through the open source project spectralDNS [https://github.com/spectralDNS].

==> hoyas_data5.txt <==
x u
0.000000000000000000e+00 0.000000000000000000e+00
1.612064899999999948e-04 3.231958400000000120e-01
3.832278099999999977e-04 7.681399599999999550e-01
6.641585999999999670e-04 1.330310199999999998e+00
1.002192500000000010e-03 2.003625399999999779e+00
1.395615999999999914e-03 2.778288799999999892e+00
1.842807099999999943e-03 3.638277299999999936e+00
2.342225199999999931e-03 4.559935099999999686e+00
2.892406499999999880e-03 5.513162600000000246e+00
3.491955200000000214e-03 6.465274299999999918e+00
4.139543499999999605e-03 7.386007300000000164e+00
4.833907600000000339e-03 8.251658400000000171e+00
5.573840699999999850e-03 9.047052400000000105e+00
6.358192000000000357e-03 9.765299799999999308e+00
7.185859400000000306e-03 1.040611200000000025e+01
8.055788899999999364e-03 1.097363900000000037e+01
8.966974799999999357e-03 1.147450000000000081e+01
9.918452600000000549e-03 1.191629799999999939e+01
1.090929900000000077e-02 1.230668400000000062e+01
1.193862700000000027e-02 1.265281500000000037e+01
1.300558400000000059e-02 1.296111400000000025e+01
1.410935399999999930e-02 1.323720199999999991e+01
1.524915500000000035e-02 1.348591799999999985e+01
1.642423100000000094e-02 1.371141000000000076e+01
1.763385599999999984e-02 1.391720499999999916e+01
1.887733299999999961e-02 1.410629699999999964e+01
2.015398700000000168e-02 1.428121600000000058e+01
2.146317000000000016e-02 1.444409100000000024e+01
2.280425999999999981e-02 1.459670200000000051e+01
2.417665199999999986e-02 1.474052400000000063e+01
2.557976600000000031e-02 1.487678400000000067e+01
2.701303999999999858e-02 1.500650599999999990e+01
2.847593199999999894e-02 1.513056100000000015e+01
2.996791600000000069e-02 1.524968499999999949e+01
3.148848499999999662e-02 1.536448000000000036e+01
3.303715000000000124e-02 1.547543399999999991e+01
3.461343900000000279e-02 1.558294399999999946e+01
3.621689100000000106e-02 1.568733499999999914e+01
3.784706100000000129e-02 1.578887800000000041e+01
3.950351900000000083e-02 1.588780599999999943e+01
4.118584499999999871e-02 1.598432999999999993e+01
4.289363399999999993e-02 1.607864199999999855e+01
4.462649600000000161e-02 1.617089500000000157e+01
4.638405000000000306e-02 1.626119999999999877e+01
4.816592499999999832e-02 1.634966100000000111e+01
4.997176100000000343e-02 1.643638400000000033e+01
5.180121299999999873e-02 1.652145399999999853e+01
5.365393400000000035e-02 1.660494600000000176e+01
5.552960099999999788e-02 1.668692599999999970e+01
5.742789300000000069e-02 1.676745800000000131e+01
5.934849899999999900e-02 1.684659600000000168e+01
6.129111500000000018e-02 1.692439299999999847e+01
6.325544299999999454e-02 1.700088900000000081e+01
6.524120099999999867e-02 1.707611699999999999e+01
6.724811199999999878e-02 1.715011799999999909e+01
6.927589100000000610e-02 1.722294799999999881e+01
7.132428500000000116e-02 1.729465100000000177e+01
7.339302899999999852e-02 1.736526500000000084e+01
7.548187900000000172e-02 1.743482600000000105e+01
7.759058400000000411e-02 1.750337199999999882e+01
7.971889999999999532e-02 1.757093199999999911e+01
8.186660599999999455e-02 1.763752699999999862e+01
8.403345900000000479e-02 1.770316100000000148e+01
8.621924499999999991e-02 1.776786399999999944e+01
8.842375199999999436e-02 1.783166900000000155e+01
9.064675799999999395e-02 1.789460400000000107e+01
9.288805899999999505e-02 1.795668399999999920e+01
9.514745500000000578e-02 1.801793100000000081e+01
9.742474299999999421e-02 1.807835999999999999e+01
9.971974499999999852e-02 1.813799300000000159e+01
1.020322500000000049e-01 1.819685199999999980e+01
1.043620999999999993e-01 1.825494600000000034e+01
1.067090900000000064e-01 1.831227700000000169e+01
1.090730599999999995e-01 1.836886000000000152e+01
1.114538199999999951e-01 1.842472499999999869e+01
1.138512299999999977e-01 1.847990599999999972e+01
1.162650999999999962e-01 1.853443000000000040e+01
1.186952700000000055e-01 1.858831999999999951e+01
1.211416000000000021e-01 1.864159000000000077e+01
1.236039200000000060e-01 1.869425599999999932e+01
1.260820800000000130e-01 1.874633400000000094e+01
1.285759399999999997e-01 1.879783400000000171e+01
1.310853499999999894e-01 1.884876099999999965e+01
1.336101600000000056e-01 1.889911800000000142e+01
1.361502400000000057e-01 1.894892300000000063e+01
1.387054600000000026e-01 1.899818199999999990e+01
1.412756699999999921e-01 1.904690400000000139e+01
1.438607399999999870e-01 1.909509100000000004e+01
1.464605599999999896e-01 1.914274800000000099e+01
1.490749899999999906e-01 1.918989200000000039e+01
1.517039000000000026e-01 1.923652799999999985e+01
1.543471800000000005e-01 1.928265999999999991e+01
1.570047099999999918e-01 1.932828900000000161e+01
1.596763599999999894e-01 1.937342800000000054e+01
1.623620500000000078e-01 1.941809699999999950e+01
1.650616400000000095e-01 1.946229699999999951e+01
1.677750000000000075e-01 1.950604999999999833e+01
1.705020800000000003e-01 1.954936400000000063e+01
1.732427300000000114e-01 1.959224700000000041e+01
1.759968600000000050e-01 1.963470500000000030e+01
1.787643499999999885e-01 1.967674999999999841e+01
1.815451399999999937e-01 1.971838800000000091e+01
1.843391000000000057e-01 1.975960399999999950e+01
1.871461199999999991e-01 1.980040199999999828e+01
1.899661500000000003e-01 1.984080300000000108e+01
1.927990699999999891e-01 1.988082500000000152e+01
1.956447900000000129e-01 1.992047700000000177e+01
1.985032300000000027e-01 1.995976599999999834e+01
2.013742799999999888e-01 1.999870100000000050e+01
2.042578700000000080e-01 2.003729200000000077e+01
2.071539199999999914e-01 2.007555999999999941e+01
2.100623299999999916e-01 2.011351200000000006e+01
2.129830299999999899e-01 2.015114600000000067e+01
2.159159499999999954e-01 2.018845400000000012e+01
2.188609800000000105e-01 2.022543100000000038e+01
2.218180700000000061e-01 2.026209100000000163e+01
2.247871300000000017e-01 2.029843899999999834e+01
2.277680800000000116e-01 2.033448999999999884e+01
2.307608600000000121e-01 2.037025099999999966e+01
2.337653899999999896e-01 2.040573300000000145e+01
2.367816100000000035e-01 2.044093700000000169e+01
2.398094400000000126e-01 2.047586400000000140e+01
2.428488000000000036e-01 2.051053599999999832e+01
2.458996300000000079e-01 2.054497900000000143e+01
2.489618899999999913e-01 2.057920299999999969e+01
2.520354799999999784e-01 2.061321399999999926e+01
2.551203400000000010e-01 2.064699900000000099e+01
2.582164200000000021e-01 2.068054400000000115e+01
2.613236500000000184e-01 2.071385000000000076e+01
2.644419700000000262e-01 2.074693299999999851e+01
2.675713100000000066e-01 2.077979099999999946e+01
2.707116500000000259e-01 2.081240999999999985e+01
2.738628900000000255e-01 2.084478999999999971e+01
2.770250000000000212e-01 2.087693200000000004e+01
2.801978900000000050e-01 2.090885400000000161e+01
2.833815199999999979e-01 2.094057799999999858e+01
2.865758800000000051e-01 2.097211300000000023e+01
2.897808399999999840e-01 2.100346000000000046e+01
2.929963899999999954e-01 2.103460899999999967e+01
2.962225099999999944e-01 2.106556300000000093e+01
2.994590699999999939e-01 2.109632099999999966e+01
3.027060799999999885e-01 2.112688100000000091e+01
3.059634800000000099e-01 2.115723799999999954e+01
3.092312199999999733e-01 2.118740700000000032e+01
3.125092300000000267e-01 2.121739600000000081e+01
3.157975100000000035e-01 2.124720800000000054e+01
3.190959800000000013e-01 2.127684599999999904e+01
3.224045899999999909e-01 2.130630700000000033e+01
3.257233199999999829e-01 2.133558800000000133e+01
3.290520900000000193e-01 2.136470399999999970e+01
3.323909099999999839e-01 2.139365600000000001e+01
3.357396899999999795e-01 2.142244699999999824e+01
3.390984300000000062e-01 2.145108000000000104e+01
3.424670699999999846e-01 2.147954800000000120e+01
3.458455699999999911e-01 2.150784099999999910e+01
3.492338799999999965e-01 2.153597600000000156e+01
3.526319600000000221e-01 2.156396099999999905e+01
3.560397799999999724e-01 2.159178899999999857e+01
3.594573300000000193e-01 2.161946299999999965e+01
3.628845199999999882e-01 2.164699200000000090e+01
3.663213699999999795e-01 2.167437699999999978e+01
3.697678099999999746e-01 2.170160699999999920e+01
3.732238099999999892e-01 2.172868199999999916e+01
3.766893399999999836e-01 2.175561099999999826e+01
3.801643800000000240e-01 2.178240600000000171e+01
3.836488800000000254e-01 2.180907600000000102e+01
3.871428000000000091e-01 2.183562900000000084e+01
3.906461199999999856e-01 2.186206200000000166e+01
3.941588200000000208e-01 2.188837799999999945e+01
3.976808499999999746e-01 2.191457400000000177e+01
4.012121900000000241e-01 2.194066000000000116e+01
4.047527799999999787e-01 2.196665000000000134e+01
4.083026399999999945e-01 2.199254200000000026e+01
4.118617199999999867e-01 2.201832999999999885e+01
4.154300000000000215e-01 2.204401999999999973e+01
4.190074400000000088e-01 2.206962000000000046e+01
4.225940200000000146e-01 2.209512099999999890e+01
4.261896800000000152e-01 2.212050999999999945e+01
4.297944699999999840e-01 2.214578200000000052e+01
4.334082699999999844e-01 2.217093500000000006e+01
4.370311499999999794e-01 2.219596500000000106e+01
4.406630200000000164e-01 2.222087300000000099e+01
4.443038599999999949e-01 2.224568199999999862e+01
4.479536599999999757e-01 2.227039500000000061e+01
4.516123799999999799e-01 2.229501199999999983e+01
4.552800499999999917e-01 2.231952700000000078e+01
4.589565899999999976e-01 2.234394299999999944e+01
4.626419900000000029e-01 2.236825800000000086e+01
4.663362500000000077e-01 2.239248299999999858e+01
4.700393099999999880e-01 2.241663399999999839e+01
4.737511600000000045e-01 2.244071399999999983e+01
4.774718299999999860e-01 2.246471599999999924e+01
4.812012299999999798e-01 2.248863599999999963e+01
4.849393399999999965e-01 2.251247800000000154e+01
4.886861800000000255e-01 2.253624699999999947e+01
4.924417400000000167e-01 2.255994600000000005e+01
4.962059500000000067e-01 2.258355099999999993e+01
4.999788399999999799e-01 2.260704199999999986e+01
5.037603400000000287e-01 2.263041700000000134e+01
5.075504600000000366e-01 2.265368099999999885e+01
5.113491700000000195e-01 2.267683800000000005e+01
5.151564699999999775e-01 2.269988599999999934e+01
5.189723499999999712e-01 2.272282399999999924e+01
5.227967000000000031e-01 2.274564200000000014e+01
5.266296400000000100e-01 2.276833299999999838e+01
5.304710400000000048e-01 2.279089000000000098e+01
5.343209100000000378e-01 2.281331300000000084e+01
5.381792399999999477e-01 2.283561299999999861e+01
5.420460400000000067e-01 2.285779399999999839e+01
5.459213099999999930e-01 2.287985400000000169e+01
5.498049200000000303e-01 2.290179399999999887e+01
5.536969299999999761e-01 2.292361500000000163e+01
5.575972900000000232e-01 2.294531399999999977e+01
5.615059900000000104e-01 2.296688699999999983e+01
5.654230399999999879e-01 2.298832700000000173e+01
5.693484300000000164e-01 2.300964000000000098e+01
5.732821000000000167e-01 2.303083200000000019e+01
5.772239900000000201e-01 2.305190999999999946e+01
5.811741700000000455e-01 2.307288399999999839e+01
5.851325699999999630e-01 2.309375000000000000e+01
5.890991899999999948e-01 2.311452099999999987e+01
5.930739800000000006e-01 2.313518699999999839e+01
5.970569199999999910e-01 2.315573300000000145e+01
6.010480299999999554e-01 2.317615100000000083e+01
6.050472900000000154e-01 2.319644500000000065e+01
6.090546000000000015e-01 2.321661900000000145e+01
6.130700000000000038e-01 2.323667000000000016e+01
6.170934500000000433e-01 2.325658999999999921e+01
6.211249300000000195e-01 2.327637899999999860e+01
6.251643999999999535e-01 2.329604300000000094e+01
6.292118399999999667e-01 2.331559800000000138e+01
6.332672599999999985e-01 2.333505399999999952e+01
6.373305299999999507e-01 2.335440600000000089e+01
6.414017300000000033e-01 2.337364000000000175e+01
6.454808399999999446e-01 2.339274800000000099e+01
6.495676799999999806e-01 2.341171800000000047e+01
6.536623900000000376e-01 2.343055499999999824e+01
6.577648900000000465e-01 2.344925299999999879e+01
6.618750599999999595e-01 2.346781700000000015e+01
6.659929100000000490e-01 2.348624799999999979e+01
6.701184900000000111e-01 2.350455300000000136e+01
6.742516200000000515e-01 2.352273800000000037e+01
6.783923699999999668e-01 2.354081000000000046e+01
6.825406600000000212e-01 2.355876400000000004e+01
6.866964500000000138e-01 2.357658199999999837e+01
6.908596700000000368e-01 2.359424399999999977e+01
6.950303199999999793e-01 2.361174400000000162e+01
6.992083399999999838e-01 2.362908200000000036e+01
7.033936699999999709e-01 2.364625500000000002e+01
7.075862499999999722e-01 2.366326000000000107e+01
7.117860700000000485e-01 2.368009599999999892e+01
7.159929600000000116e-01 2.369676400000000172e+01
7.202070299999999703e-01 2.371327600000000047e+01
7.244281099999999585e-01 2.372963299999999975e+01
7.286561400000000077e-01 2.374583099999999902e+01
7.328910400000000491e-01 2.376185399999999959e+01
7.371328299999999611e-01 2.377769299999999930e+01
7.413813700000000395e-01 2.379334100000000163e+01
7.456366199999999722e-01 2.380880200000000002e+01
7.498985000000000234e-01 2.382408099999999962e+01
7.541668999999999734e-01 2.383916299999999922e+01
7.584418200000000443e-01 2.385402500000000003e+01
7.627230099999999791e-01 2.386866799999999955e+01
7.670105999999999868e-01 2.388309299999999880e+01
7.713043400000000327e-01 2.389729900000000029e+01
7.756041700000000372e-01 2.391128700000000151e+01
7.799100199999999816e-01 2.392505500000000040e+01
7.842217900000000297e-01 2.393859899999999996e+01
7.885394000000000014e-01 2.395192300000000074e+01
7.928626800000000419e-01 2.396502900000000125e+01
7.971915499999999710e-01 2.397791499999999942e+01
8.015258499999999842e-01 2.399058000000000135e+01
8.058655700000000310e-01 2.400302699999999945e+01
8.102105299999999843e-01 2.401525900000000036e+01
8.145606100000000183e-01 2.402727700000000155e+01
8.189157299999999529e-01 2.403907799999999995e+01
8.232756700000000150e-01 2.405065700000000106e+01
8.276402999999999954e-01 2.406200799999999873e+01
8.320095600000000369e-01 2.407312599999999847e+01
8.363833299999999804e-01 2.408400699999999972e+01
8.407613600000000131e-01 2.409465399999999846e+01
8.451435899999999446e-01 2.410506200000000021e+01
8.495298399999999805e-01 2.411522099999999824e+01
8.539199899999999621e-01 2.412511599999999845e+01
8.583137899999999654e-01 2.413474100000000178e+01
8.627112500000000406e-01 2.414408699999999897e+01
8.671121200000000417e-01 2.415315199999999862e+01
8.715162100000000134e-01 2.416193600000000075e+01
8.759234099999999579e-01 2.417043899999999823e+01
8.803336000000000494e-01 2.417866899999999930e+01
8.847465899999999994e-01 2.418661900000000031e+01
8.891621899999999634e-01 2.419428800000000024e+01
8.935802400000000256e-01 2.420167899999999861e+01
8.980006499999999559e-01 2.420878400000000141e+01
9.024231999999999809e-01 2.421559299999999837e+01
9.068478199999999712e-01 2.422210099999999855e+01
9.112742700000000529e-01 2.422830400000000139e+01
9.157024200000000169e-01 2.423420899999999989e+01
9.201321000000000083e-01 2.423981900000000067e+01
9.245632400000000084e-01 2.424513800000000074e+01
9.289957100000000301e-01 2.425017199999999917e+01
9.334292899999999671e-01 2.425491299999999839e+01
9.378638299999999539e-01 2.425935899999999990e+01
9.422993600000000303e-01 2.426350800000000163e+01
9.467356700000000291e-01 2.426736299999999957e+01
9.511725899999999845e-01 2.427091800000000177e+01
9.556101200000000073e-01 2.427416399999999896e+01
9.600481400000000498e-01 2.427709799999999873e+01
9.644865299999999531e-01 2.427972000000000108e+01
9.689252200000000315e-01 2.428203600000000151e+01
9.733642099999999520e-01 2.428404600000000002e+01
9.778033299999999706e-01 2.428574800000000167e+01
9.822425000000000184e-01 2.428714400000000140e+01
9.866818600000000217e-01 2.428823999999999828e+01
9.911212200000000250e-01 2.428903000000000034e+01
9.955605800000000283e-01 2.428950499999999835e+01
1.000000000000000000e+00 2.428966099999999884e+01


==> my_data.txt <==
x u
4.706190423808820356e-06 9.495001565710316574e-03
4.235544803610213904e-05 8.545285082276962707e-02
1.176525457874388891e-04 2.373563018898023069e-01
2.305946487847210236e-04 4.651721772271934507e-01
3.811775048213617012e-04 7.688047198823427797e-01
5.693954445382676255e-04 1.147968622790478843e+00
7.952413816361136867e-04 1.601899160259165455e+00
1.058706813143128755e-03 2.128819469429296340e+00
1.359781819734728892e-03 2.725148734210980805e+00
1.698455066107107392e-03 3.384581307418504714e+00
2.074713801404004521e-03 4.097348216673307064e+00
2.488543859696545901e-03 4.850049529663761128e+00
2.939929660517037746e-03 5.626318729166937871e+00
3.428854209445164614e-03 6.408271026857642383e+00
3.955299098748032982e-03 7.178375470280271564e+00
4.519244508073061439e-03 7.921238794915330672e+00
5.120669205194383622e-03 8.624869643662540497e+00
5.759550546812097771e-03 9.281219319724014483e+00
6.435864479404695970e-03 9.886049921041552224e+00
7.149585540134895112e-03 1.043833903481402103e+01
7.900686857808203456e-03 1.093947413837634919e+01
8.689140153884555851e-03 1.139244220297162968e+01
9.514915743542906590e-03 1.180114170308160837e+01
1.037798253679911298e-02 1.216986243294786085e+01
1.127830803967622142e-02 1.250292682311143366e+01
1.221585835542782217e-02 1.280447070893147732e+01
1.319059818581447274e-02 1.307832976294446681e+01
1.420249083243252386e-02 1.332798911656820451e+01
1.525149819809579199e-02 1.355656466704930807e+01
1.633758078826974547e-02 1.376681432167331565e+01
1.746069771255875924e-02 1.396116301424340023e+01
1.862080668624543911e-02 1.414173370718718559e+01
1.981786403188257051e-02 1.431038661361188247e+01
2.105182468093780290e-02 1.446875395894928928e+01
2.232264217549007057e-02 1.461825034319248395e+01
2.363026866997886000e-02 1.476007916488897820e+01
2.497465493300587980e-02 1.489525969002694694e+01
2.635575034918802295e-02 1.502466645173610971e+01
2.777350292106373075e-02 1.514903069840397976e+01
2.922785927104964987e-02 1.526895672199582776e+01
3.071876464345146829e-02 1.538496326178216478e+01
3.224616290652448924e-02 1.549750204615961557e+01
3.380999655458749587e-02 1.560693328349457509e+01
3.541020671018724197e-02 1.571354279865228953e+01
3.704673312631612259e-02 1.581757925436585310e+01
3.871951418867936034e-02 1.591927786501869591e+01
4.042848691801548267e-02 1.601887087804081844e+01
4.217358697246709198e-02 1.611654723078497753e+01
4.395474865000359443e-02 1.621242494373892029e+01
4.577190489089433267e-02 1.630659865584648216e+01
4.762498728023412120e-02 1.639915428898493488e+01
4.951392605051829765e-02 1.649018675516281718e+01
5.143865008426973251e-02 1.657977742917986319e+01
5.339908691671646501e-02 1.666798706475957204e+01
5.539516273851974315e-02 1.675489899049440723e+01
5.742680239855313395e-02 1.684060191107404236e+01
5.949392940673170482e-02 1.692516902393674627e+01
6.159646593689194205e-02 1.700865881601274765e+01
6.373433282972174041e-02 1.709110656205804801e+01
6.590744959574101891e-02 1.717253360816262742e+01
6.811573441833185250e-02 1.725298710106731193e+01
7.035910415681867480e-02 1.733248434550080219e+01
7.263747434959888505e-02 1.741105477681900737e+01
7.495075921732241575e-02 1.748872648727240886e+01
7.729887166612137150e-02 1.756552045677701557e+01
7.968172329088940575e-02 1.764146686562124700e+01
8.209922437860950328e-02 1.771661044443876420e+01
8.455128391173216684e-02 1.779097482449121514e+01
8.703780957160178744e-02 1.786458970769767163e+01
8.955870774193275263e-02 1.793747728795688090e+01
9.211388351233373850e-02 1.800963358715387130e+01
9.470324068188118449e-02 1.808102529717542239e+01
9.732668176274117400e-02 1.815165158834184922e+01
9.998410798383972065e-02 1.822152758758581825e+01
1.026754192945816824e-01 1.829064248327473052e+01
1.054005143686173041e-01 1.835900985305487154e+01
1.081592906076572769e-01 1.842666982087393279e+01
1.109516441453354263e-01 1.849367098947969623e+01
1.137774698511193616e-01 1.856006842250408795e+01
1.166366613342684211e-01 1.862582445472276049e+01
1.195291109478392455e-01 1.869088609765683984e+01
1.224547097927386474e-01 1.875524416480997303e+01
1.254133477218238868e-01 1.881889251887544390e+01
1.284049133440490209e-01 1.888179215177620662e+01
1.314292940286591049e-01 1.894395835674968609e+01
1.344863759094309108e-01 1.900538959289274388e+01
1.375760438889593873e-01 1.906612032207421237e+01
1.406981816429915266e-01 1.912615521045572820e+01
1.438526716248055282e-01 1.918550183670148357e+01
1.470393950696363694e-01 1.924417720453438818e+01
1.502582319991474513e-01 1.930223161228277107e+01
1.535090612259478737e-01 1.935966846371177752e+01
1.567917603581545638e-01 1.941646104567720243e+01
1.601062058040004787e-01 1.947258599389305900e+01
1.634522727764879946e-01 1.952808393013001620e+01
1.668298352980868149e-01 1.958301104031923501e+01
1.702387662054769546e-01 1.963742361056822006e+01
1.736789371543364657e-01 1.969133353616661708e+01
1.771502186241735721e-01 1.974472499641315437e+01
1.806524799232031020e-01 1.979758306580642824e+01
1.841855891932662193e-01 1.984991308964467294e+01
1.877494134147961180e-01 1.990170699803532983e+01
1.913438184118250174e-01 1.995294922267554227e+01
1.949686688570363424e-01 2.000361203360169071e+01
1.986238282768597596e-01 2.005365222096588695e+01
2.023091590566088449e-01 2.010304921820956991e+01
2.060245224456628277e-01 2.015182768096016019e+01
2.097697785626899680e-01 2.020005524841182165e+01
2.135447864009142327e-01 2.024778741021618345e+01
2.173494038334242706e-01 2.029503217563984663e+01
2.211834876185240217e-01 2.034175621181634597e+01
2.250468934051260694e-01 2.038792703198236111e+01
2.289394757381861822e-01 2.043360089086521825e+01
2.328610880641795999e-01 2.047886873770599436e+01
2.368115827366187309e-01 2.052375658821766891e+01
2.407908110216119280e-01 2.056822951019189460e+01
2.447986231034634530e-01 2.061225598327431996e+01
2.488348680903135213e-01 2.065582092474195974e+01
2.528993940198198676e-01 2.069892604214649978e+01
2.569920478648782813e-01 2.074159036847217408e+01
2.611126755393848864e-01 2.078382369920230843e+01
2.652611219040365009e-01 2.082563223648501349e+01
2.694372307721724091e-01 2.086704127070753856e+01
2.736408449156539913e-01 2.090806532639270188e+01
2.778718060707846549e-01 2.094875757162461838e+01
2.821299549442682908e-01 2.098917394915302381e+01
2.864151312192063648e-01 2.102930865585089748e+01
2.907271735611343111e-01 2.106918735881249560e+01
2.950659196240950077e-01 2.110882622966559552e+01
2.994312060567515532e-01 2.114822287592072314e+01
3.038228685085370140e-01 2.118737440610611600e+01
3.082407416358422525e-01 2.122626344704306689e+01
3.126846591082408366e-01 2.126490020103575773e+01
3.171544536147519189e-01 2.130332891730383693e+01
3.216499568701384204e-01 2.134162311598156236e+01
3.261709996212438512e-01 2.137975215955317054e+01
3.307174116533639907e-01 2.141768256029014950e+01
3.352890217966550956e-01 2.145544158112992150e+01
3.398856579325795213e-01 2.149303456940485901e+01
3.445071470003845393e-01 2.153044554528889876e+01
3.491533150036190136e-01 2.156763246262573830e+01
3.538239870166836054e-01 2.160461594078811487e+01
3.585189871914168380e-01 2.164140971528949819e+01
3.632381387637158010e-01 2.167804280056804345e+01
3.679812640601909379e-01 2.171448200617898294e+01
3.727481845048558062e-01 2.175079180163299952e+01
3.775387206258499218e-01 2.178701059361971204e+01
3.823526920621960201e-01 2.182317615804295130e+01
3.871899175705902918e-01 2.185924926336103979e+01
3.920502150322262569e-01 2.189522601753496289e+01
3.969334014596517246e-01 2.193104331959435171e+01
4.018392930036576161e-01 2.196673887408372039e+01
4.067677049602002048e-01 2.200231667219635057e+01
4.117184517773546659e-01 2.203775257368243956e+01
4.166913470623017091e-01 2.207303153782276794e+01
4.216862035883444104e-01 2.210810517574647349e+01
4.267028333019576847e-01 2.214287533891337034e+01
4.317410473298685103e-01 2.217737322509231390e+01
4.368006559861659088e-01 2.221160794184747544e+01
4.418814687794438978e-01 2.224556169473252965e+01
4.469832944199724212e-01 2.227921731112105164e+01
4.521059408268998103e-01 2.231262514219132242e+01
4.572492151354839995e-01 2.234571399560708471e+01
4.624129237043544949e-01 2.237845640423221028e+01
4.675968721228019875e-01 2.241090742461791052e+01
4.728008652180986093e-01 2.244309451037967307e+01
4.780247070628456107e-01 2.247500084040773061e+01
4.832682009823500158e-01 2.250663986693321661e+01
4.885311495620294764e-01 2.253800139062051855e+01
4.938133546548445496e-01 2.256911569642360860e+01
4.991146173887590631e-01 2.259997715161714638e+01
5.044347381742275704e-01 2.263061633559460972e+01
5.097735167117088961e-01 2.266107313777097687e+01
5.151307519992088801e-01 2.269137450840902659e+01
5.205062423398469917e-01 2.272146850090015846e+01
5.258997853494500330e-01 2.275137855543459864e+01
5.313111779641720434e-01 2.278113586053427397e+01
5.367402164481397397e-01 2.281072439265997431e+01
5.421866964011227141e-01 2.284014851138776336e+01
5.476504127662289445e-01 2.286946115162923832e+01
5.531311598376256189e-01 2.289866298556774993e+01
5.586287312682833850e-01 2.292771042918106872e+01
5.641429200777445807e-01 2.295655801414305230e+01
5.696735186599173328e-01 2.298513289665442016e+01
5.752203187908911941e-01 2.301346251773097507e+01
5.807831116367760949e-01 2.304159991263836105e+01
5.863616877615653866e-01 2.306951346975283457e+01
5.919558371350213122e-01 2.309720415577868380e+01
5.975653491405814588e-01 2.312468558432643562e+01
6.031900125832896364e-01 2.315200024682069824e+01
6.088296156977459628e-01 2.317913252003985747e+01
6.144839461560809291e-01 2.320610116784005683e+01
6.201527910759488949e-01 2.323293859203653966e+01
6.258359370285420109e-01 2.325964525577947839e+01
6.315331700466276788e-01 2.328617596868410189e+01
6.372442756326027746e-01 2.331249971829358003e+01
6.429690387665699669e-01 2.333861825495528919e+01
6.487072439144327962e-01 2.336452934965160111e+01
6.544586750360108507e-01 2.339017354214838917e+01
6.602231155931730378e-01 2.341546799919715482e+01
6.660003485579905069e-01 2.344038926745265883e+01
6.717901564209073362e-01 2.346498730864208682e+01
6.775923211989299810e-01 2.348929588400609347e+01
6.834066244438341542e-01 2.351332361382686997e+01
6.892328472503885806e-01 2.353711218393111437e+01
6.950707702645975150e-01 2.356063576362324952e+01
7.009201736919594694e-01 2.358387885639157844e+01
7.067808373057413718e-01 2.360686258923335146e+01
7.126525404552703780e-01 2.362962202303492987e+01
7.185350620742418926e-01 2.365214483997890582e+01
7.244281806890418007e-01 2.367441751529114669e+01
7.303316744270847982e-01 2.369640368811831621e+01
7.362453210251684865e-01 2.371803398248236050e+01
7.421688978378411239e-01 2.373925519592651057e+01
7.481021818457831429e-01 2.376006278751776080e+01
7.540449496642054328e-01 2.378049158512960304e+01
7.599969775512585013e-01 2.380054314746329425e+01
7.659580414164565143e-01 2.382024448990722831e+01
7.719279168291142135e-01 2.383956896443009654e+01
7.779063790267963796e-01 2.385845651266726009e+01
7.838932029237803967e-01 2.387687064184189367e+01
7.898881631195302511e-01 2.389479448387362126e+01
7.958910339071829654e-01 2.391223105093165202e+01
8.019015892820462454e-01 2.392916236484116510e+01
8.079196029501076737e-01 2.394564458342707880e+01
8.139448483365533393e-01 2.396165567110649874e+01
8.199770985943004575e-01 2.397714763783754321e+01
8.260161266125360946e-01 2.399209422417942150e+01
8.320617050252687719e-01 2.400653144239687009e+01
8.381136062198880632e-01 2.402041863620144468e+01
8.441716023457346285e-01 2.403374742714265722e+01
8.502354653226783521e-01 2.404648251733726383e+01
8.563049668497053624e-01 2.405863711540440164e+01
8.623798784135138229e-01 2.407027923389069102e+01
8.684599712971167174e-01 2.408145440801228432e+01
8.745450165884538496e-01 2.409212983131200048e+01
8.806347851890086176e-01 2.410228804292614768e+01
8.867290478224356676e-01 2.411193816149708624e+01
8.928275750431911018e-01 2.412107638959922440e+01
8.989301372451721228e-01 2.412970809386876780e+01
9.050365046703608973e-01 2.413778390920298023e+01
9.111464474174753025e-01 2.414528185944448424e+01
9.172597354506242251e-01 2.415223062653556241e+01
9.233761386079684108e-01 2.415867383371248422e+01
9.294954266103859775e-01 2.416456497363743239e+01
9.356173690701425905e-01 2.416995883186871197e+01
9.417417354995643031e-01 2.417496632560485637e+01
9.478682953197167249e-01 2.417961711827605598e+01
9.539968178690854117e-01 2.418386222874805824e+01
9.601270724122601408e-01 2.418764178874221216e+01
9.662588281486224062e-01 2.419093165974578596e+01
9.723918542210341354e-01 2.419375418358535157e+01
9.785259197245304019e-01 2.419609281779406729e+01
9.846607937150118062e-01 2.419790274836557842e+01
9.907962452179400747e-01 2.419913751001526236e+01
9.969320432370338825e-01 2.419976219423219277e+01

